Product Title Generation for Conversational Systems using BERT

Through recent advancements in speech technology and introduction of smart devices, such as Amazon Alexa and Google Home, increasing number of users are interacting with applications through voice. E-commerce companies typically display short product titles on their webpages, either human-curated or algorithmically generated, when brevity is required, but these titles are dissimilar from natural spoken language. For example, "Lucky Charms Gluten Free Break-fast Cereal, 20.5 oz a box Lucky Charms Gluten Free" is acceptable to display on a webpage, but "a 20.5 ounce box of lucky charms gluten free cereal" is easier to comprehend over a conversational system. As compared to display devices, where images and detailed product information can be presented to users, short titles for products are necessary when interfacing with voice assistants. We propose a sequence-to-sequence approach using BERT to generate short, natural, spoken language titles from input web titles. Our extensive experiments on a real-world industry dataset and human evaluation of model outputs, demonstrate that BERT summarization outperforms comparable baseline models.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> comments.txt <==
1) Why is table 1 here? You are referencing table later in 4 or 5th page. Why not use table there only. If you want it on second page at least mention it somewhere nearby. 
2) Ptr-gen Network is sometimes mentioned as Pointer-Generator. Be consistent. 
3)  To this end thus --> Looks grammatically wrong
4) References are very bad -  Citations within the text appear in parentheses as (Gusﬁeld, 1997) or, if the author’s name appears in the text itself, as Gusﬁeld (1997). {\bf Citations}: Citations within the text appear in parentheses
as~\cite{Gusfield:97} or, if the author's name appears in the text
itself, as Gusfield~\shortcite{Gusfield:97}. 

5) The attention distribution(Bahdanau et al., 2014) of a_t or The attention distribution(Bahdanau et al., 2014) a_t?

6)Section 3's name is just methods. At least say that (before problem definition) that - In this section we discuss methods used for text summarization. 

7) In equation 7 and 8 what is LN, FFN, MH Att? Make sure that you are defining every variable and abbreviation that you use. # Mansi

8) Figure 1 is incomplete

9) Figure 1 is not even mentioned in the main text. Say that [CLS] token as shown in the Figure 1....

10) When you reference the equation don't say as show in  \ref{eq:attn}. Say - as shown in Equation \ref{eq:attn}.

11) We train
the decoder to generate summaries like ground truth using framework for abstractive summarization in
(See et al., 2017), without using coverage and copy mechanism.

I don't understand this sentence. Modify it please. 

12)   We use adam optimizer with different
with following learning rate schedule for encoder and decoder as per 

Is this even a sentence? 

13)Equation 10 and 11 don't even look like maths equations. Can't you use simple variables like - step = t, warmpup_e = w_e and then say that $t$ is a epoch or step or iteration and w_e is a warmup variable

14) Decoding is done until end of sequence token is emitted and repeat trigrams are blocked

Grammar

15) We minimum length for decoding 4 and maximum length for decoding 50.

Grammar


16) In section 4.2 cite all the models again at the end of their paragraph. Seq2Seq, Ptr-net, etc etc. You did that Transformer but also do that for other baselines. 

17) Evaluation metrics Section 4.3
At the start of the section say that - 
Details of 5 evaluation metrics are given below: 

18)  seq2seq model is sometimes written as equence to sequence. Be consistent. 

19) Table 4: BERT Abs - Successful model predictions. 
What is BERT Abs?

20) In Results section - Please end the section on positive note. And try to summarize the results in 1-2 sentences at the end. 

21) Write the conclusion. 


Minor - 
1) There is empty space after section 3.3 which looks weird. 
